A Scalable Algorithm for Decentralized Actor Termination Detection

Automatic garbage collection (GC) prevents certain kinds of bugs and reduces programming overhead. GC techniques for sequential programs are based on reachability analysis. However, testing reachability from a root set is inadequate for determining whether an actor is garbage: Observe that an unreachable actor may send a message to a reachable actor. Instead, it is sufficient to check termination (sometimes also called quiescence): an actor is terminated if it is not currently processing a message and cannot receive a message in the future. Moreover, many actor frameworks provide all actors with access to file I/O or external storage; without inspecting an actor's internal code, it is necessary to check that the actor has terminated to ensure that it may be garbage collected in these frameworks. Previous algorithms to detect actor garbage require coordination mechanisms such as causal message delivery or nonlocal monitoring of actors for mutation. Such coordination mechanisms adversely affect concurrency and are therefore expensive in distributed systems. We present a low-overhead deferred reference listing technique (called DRL) for termination detection in actor systems. DRL is based on asynchronous local snapshots and message-passing between actors. This enables a decentralized implementation and transient network partition tolerance. The paper provides a formal description of DRL, shows that all actors identified as garbage have indeed terminated (safety), and that all terminated actors--under certain reasonable assumptions--will eventually be identified (liveness).

==> contents/diagram.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{actor}=[fill=white, draw=black, shape=circle]
\tikzstyle{busyActor}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{terminatedActor}=[fill={rgb,255: red,215; green,215; blue,215}, draw=black, shape=circle]

% Edge styles
\tikzstyle{reference}=[->]
\tikzstyle{message}=[->, dashed, line width=0.25mm]
\tikzstyle{time horizon}=[-, dotted, line width=0.25mm]

